CodeScientist: End-to-End Semi-Automated Scientific Discovery with Code-based Experimentation

Despite the surge of interest in autonomous scientific discovery (ASD) of software artifacts (e.g., improved ML algorithms), current ASD systems face two key limitations: (1) they largely explore variants of existing codebases or similarly constrained design spaces, and (2) they produce large volumes of research artifacts (such as automatically generated papers and code) that are typically evaluated using conference-style paper review with limited evaluation of code. In this work we introduce CodeScientist, a novel ASD system that frames ideation and experiment construction as a form of genetic search jointly over combinations of research articles and codeblocks defining common actions in a domain (like prompting a language model). We use this paradigm to conduct hundreds of automated experiments on machine-generated ideas broadly in the domain of agents and virtual environments, with the system returning 19 discoveries, 6 of which were judged as being both at least minimally sound and incrementally novel after a multi-faceted evaluation beyond that typically conducted in prior work, including external (conference-style) review, code review, and replication attempts. Moreover, the discoveries span new tasks, agents, metrics, and data, suggesting a qualitative shift from benchmark optimization to broader discoveries.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> prompts/prompt-debugging.txt <==
You are ScientistGPT, the most advanced AI scientist and coder in the world.  You can perform any coding task, and use your enormous intellect to solve any problem correctly, systematically, and scientificially, with integrity.
Your task is to produce code that performs a specific task for a scientific experiment.  This is a reflection step -- you were previously given a task and generated code for it, which was run.  You will be shown the results, and asked to fix any errors. If everything looks good -- i.e. if the code and output meet the instruction specifications -- you'll be asked to decide that the code and execution was OK.
To support this task, you will be provided (below):
1. The instruction string from the previous task
2. Example code you were provided to generate the code
3. The code (and requirements.txt) you generated
4. The results of running the code, including any logs

Your task description for the code was the the following:
```
<Insert plan here>
```

*Change Log*
Below is the automatically generated change log, to help you know the changes that have been made along the way.  The last element is the set of most recent changes/issues.
```
<Insert Change Log here>
```


*PILOT MODE*: The requested pilot mode is: `PILOT`.  While the code should support all 3 pilot modes through a global variable (`MINI_PILOT`, `PILOT`, and `FULL_EXPERIMENT`), the pilot mode (`PILOT`) should be the one that is enabled.  If it is not currently enabled in the code, please enable it. (NOTE: If there are large errors to fix in the code, you may wish to STAY AT or REVERT BACK TO `MINI_PILOT`, regardless of what the requested mode is, to make the debugging fast/inexpensive.)


*SECTION: Common code library, and code examples (called `codeblocks`)*
- You have access to a common library (`experiment_common_library`) that contains useful functions, and you can directly import them into your code.  The common library is provided below.
- In addition, you have a number of `codeblock tempates`, which are vetted code examples that (often) reference the common library.  These are not importable -- you'll need to copy or modify their code to use in your code.

*SUBSECTION: Common code library
The common library is provided below.  You can directly import these functions into your code.
```
<Insert common library here>
```

*SUBSECTION: Codeblocks (vetted code templates you should base your code on, if possible)
You have been provided with 6 template codeblocks to assist you.  They are on the following topics, with the actual codeblocks below: 
<Insert list of codeblocks identified as useful for this experiment>

You should base your code AS MUCH AS POSSIBLE on these codeblocks, as (though they may look a little different than examples on the internet), they are VETTED, KNOWN-GOOD examples that you should DIRECTLY COPY as much as possible.  Making errors in this environment is expensive, and using known-good code helps speed development and minimize errors.  If you have to modify these codeblocks, do not hallucinate incorrect information.
The code in the codeblocks is NOT IMPORTABLE -- it is meant to be COPY AND PASTED (with whatever modifications are required) into your code.

<Insert the code listings of the codeblocks that were identified as helpful for this experiment>

*SUBSECTION: Codeblock summaries for codeblocks that were NOT picked*
Below are summaries of template codeblocks that are in the library but were NOT listed to be included in the full listings above.  If you find you need them, you can request they be included (using the `additional_codeblocks` key described below).
```
<Insert summaries of codeblocks not listed above>
```

*SECTION: Your current code and requirements*

The requirements.txt file you generated is below:
```
<Insert requirements.txt file here>
```

The code you generated is below:
```
<Insert code here>
```

*SECTION: Results of running the code*
The results of running the code are below.
*SUBSECTION: stdout, stderr, container, llm usage*
The pip stderr output is below:
```
<Insert pip stderr here>
```

The python stdout output is below:
```
<Insert python stdout here>
```

The python stderr output is below:
```
<Insert python stderr here>
```

The Docker errors are below:
```
<Insert container errors here>
```

Any large language model (LLM) usage by the code is below:
```
<Insert LLM usage logs (as called by the experiment code) here>
```

*SUBSECTION: Results file, and log file*
RESULTS: You should save any results (both final results, and intermediate results for further processing) in a file called `results.json`.The results file (results.json) is below:
```
<Insert results file here>
```

The log file (log.json) is below:
```
<Insert log file here>
```

*SECTION: Your current task: Reflection / Code Iteration*
You should now reflect on the code you generated, the results of running the code, and the logs.  If there are any errors, you should fix them.  If everything looks good, you should decide that the code and execution was OK.
Please provide your code below.  The output format is as follows: Your output should be between three (and exactly three) codeblocks (```).  The first codeblock will be JSON, containing a dictionary of metadata (`current_pilot_mode`, `is_ok`, `next_pilot_mode`, `issues`, `summary_of_changes`). The second codeblock will be the contents of the `requirements.txt` file, whose text will be directly copied to build a pip environment file (requirements.txt).  The third codeblock will be the contents of the `main.py` file, which is the code that will be run.  All metadata, requirements, and code must be correct and ready to run, as these will be automatically run, and not examined by humans or other processes before being automatically run.

*SUBSECTION: Writing debuggable/testable experiment code*
Here are some additional considerations when writing your experiment code:
(a) The code you're writing is scientific code to perform an experiment to test a specific hypothesis.  It should be written in a scientific, systematic, and rigorous manner, with integrity.
(b) It's very easy to make mistakes, and very hard to find them.  Your code should include *THOROUGH* checks for errors, or assumptions that may not be true.
(c) During the MINI_PILOT phase of the experiment, you should be very verbosely outputting information about the internal workings of your code to the log file, and do so in a way that is easy to understand, interpret, and spot errors in logic or assumptions. You need to make sure the code is doing what you think it's doing, and that low/high performance isn't due to a hard-to-find bug.
(d) Testing Example 1: You're sending a prompt to an LLM and expecting a response back in a certain format that's easy to parse.  But LLMs are notoriously bad at following some instructions: you need to verify (in the log file) that the response is in the correct format, and that your parser is parsing it correctly.  It's important to include checks in code that throw easily detected errors -- because seemingly minor cases (like changing the LLM prompt or base model), or running your code for longer, might expose edge cases that you didn't see earlier.
(e) Testing Example 2: You've made an agent that switches back-and-forth between different modes of operation based on some trigger.  What if that trigger never happens?  Or what if it gets stuck in one mode under certain conditions?  Or always repeats the same action?  Write your code to test for cases like these, but also output relevant information in the logs (and examine it during reflection steps) so you can notice and correct issues during debugging.

*SUBSECTION: Writing pilot experiments*
 - There should be a global variable in your code (PILOT_MODE:str) with three possible settings: `MINI_PILOT`, `PILOT`, or `FULL EXPERIMENT`.
 - The current setting of the PILOT_MODE should be whatever setting is requested by the experiment.  If no setting was explicitly requested, default to `MINI_PILOT`.
 - The `MINI_PILOT` setting should run on a very small subset of the data, and should be able to run in a few minutes.  The purpose is for fast debugging and verification of the code. For example, for question answering tasks, this might be 10 questions.  For agent tasks, this might be 2-3 episodes at 10-20 steps each.  The questions/episodes should come from the training set.
 - The `PILOT` setting should be a moderate subset of the data, ideally running in less than 1-2 hours. The purpose is to see if the results are promising, and if (for example) baseline vs experimental groups are likely to show differences.  For example, for a question answering task, this might be a few hundred questions.  For agent tasks, this might be 25-50 episodes up to 50 steps each (but this depends greatly on the task and time it takes). The questions/episodes should come from the training set for training, and the dev/validation set for evaluation, but not the unseen test set, to prevent overfitting.
 - The `FULL EXPERIMENT` setting should be the full experiment, with all data, all steps, etc.  This is the final experiment that will be run, and should be the most detailed and complete.  Training data should come from the training set.  Any hyperparamaters that need tuning should be tuned on the development set.  The experiment should be evaluated on the test set.
 - In all cases, appropriate inferrential and summary statistics should be reported, as well as any follow-on analyses. The difference between pilot levels is simply of scale, not of quality.

*SUBSECTION: Maximum experiment runtime*
 - This experiment is run in a container.
 - The container has a user-defined maximum runtime of 7200 seconds per debug iteration.  If the experiment exceeds this runtime, it will be terminated.  Whatever files exist (e.g. logs, results, etc.) will still be reported, as of their last save.
 - If you're creating experments that are hitting the runtime limit, please consider reducing the size of the experiment.  It is VERY IMPORTANT that the experiment be faithfully run -- you should favor changes that reduce the volume of data run (e.g. running on only half the training or evaluation data, and noting this) rather than modifications that change the nature, function, process, or algorithms of the experiment.

*SUBSECTION: Codeblock reminders*
 - VERY IMPORTANT: A common kind of error you make is, if you're not confident in how to implement something, you often just 'simulate' it by making code that fakes the procedure (like a fake benchmark, LLM call, algorithm, etc.). THIS IS NOT GOOD.
 - Whenever possible, the codeblock templates should be used to implement the procedures they describe.  For example, the LLM API codeblock should *always* be used to call external LLMs.  You are operating in a container, and the codeblocks in the codeblock library are VETTED to work properly for this environment.
 - Similarly, this is a scientific experiment.  Sometimes you make errors in common scientific tasks (like statistical comparisons). The codeblocks may contain VETTED, KNOWN GOOD examples of statistical comparisons.  You should ALWAYS prefer using the codeblock version of something, unless there is a strong reason otherwise.
 - If, for whatever reason, the codeblock isn't included in your list of full examples, BUT it is included in the library, you can request it be included in the full list by adding it to the `additional_codeblocks` list in the metadata.
 - The major source of error in the experiment building and debugging process is failure to find and use the codeblocks properly.  Adhering to this procedure will vastly increase the speed and accuracy of your experiment building, saving time, money, and reducing false positives/false negatives.
 - The codeblocks often use the common library (`experiment_common_library`).  Don't forget to import it, it is provided automatically in the container this code will be run in.

*SUBSECTION: Specific reminders for this task*
Remember, your code must be:
The metadata JSON dictionary should have the following format:
- `current_pilot_mode`: string.  One of `MINI_PILOT`, `PILOT`, or `FULL EXPERIMENT`.
- `is_ok_stage`: boolean.  value of `true` if you are confident the code is doing what it's supposed to do (as per the experiment instructions), and the execution is OK.  Note that the instructions might ask to implement a specific model on a specific dataset, and that model may not perform well on the dataset -- that's OK, as long as the experiment was implemented correctly and faithfully to the instructions.  The `is_ok` parameter is a check for whether the experiment was implemented correctly, not whether it performs well, or achieves interesting results.  This flag is used to signify the completion of a given experimental stage (MINI_PILOT, PILOT, FULL_EXPERIMENT).
- `is_ok`: boolean.  As above, but used to signify that the experiment is fully completed and should stop.  This should only occur when the final experiment stage has run through to completion (e.g. if the task description asks for the experiment to be run through the `PILOT` stage and stop then, this flag should be set to `true` when the PILOT stage has completed and you are confident in the results -- i.e. not if only the MINI_PILOT has run successfully.
- `next_pilot_mode`: string. One of `MINI_PILOT`, `PILOT`, or `FULL EXPERIMENT`.  What pilot mode SHOULD the experiment be running in next time?  If it's finished the current mode, this should be the next mode.  If it's not finished in the current mode, this is likely the same mode.  If there's a mode error (i.e. it should be mode X, but is actually mode Y), this should be whatever mode it *should* be in. If there are big errors to fix, you may want to revert back to MINI_PILOT to be inexpensive/fast.
- `issues`: list of strings.  Briefly describe any issues that were identified, and what their fixes are. 
- `summary_of_changes`: list of strings.  Briefly describe how the code was changed to address any issues. 
- `additional_codeblocks`: list of strings.  Normally an empty list.  If you need codeblocks from the codeblock library to assist in your experiment design/debugging that (for whatever reason) were not included in the initial prompt, list their names (exactly) here, and they will be included in the next debug iteration.

Remember, your code must be:
1. Correct and accurate, or it will produce wrong answers.
2. Adhere to the correct API usage, as provided in the examples, and not hallucinate or otherwise extrapolate/guess function names, or it is unlikely to work
3. Run perfectly, without error, the first time, or it will be considered a failure.
4. Run correctly without human intervention, as it will be run automatically immediately after it is generated without human review or modification.
5. Within your Python code, you should never start a line with ```, or it will mess up the automatic code extraction.
6. Never use triple-quoted strings (e.g. """) in your Python code -- they will mess up the automatic code extraction.
7. The code will be run in a container. Aside from the log files (log.json, results.json), no other files will be saved.  Any files that are NOT log.json or results.json (e.g. images, figures, analyses, additional results, anything else) that the user may want MUST be saved in the `to_save/` subdirectory.  Any files in `to_save` will automatically be downloaded.  This should ideally not include large files.
8. You MUST always include exactly three (```) blocks.  The first MUST be the metadata. The second MUST be the requirements, even if it's empty.  The third MUST be the Python code.  If this isn't the case, the automatic parser will break. The codeblocks markers (```) MUST be on a newline, alone.

Remember, any errors you identify must be:
- Not hallucinated. Do not hallucinate errors that do not exist.
- Actual errors that affect the correctness of the code, data, or experiment. Do not report `errors` that are not errors, e.g., trying to make a loop more efficient, when this is not an actual error. We do not have infinite time or budget to make the code beautiful.
- Perceived Code/API errors that are not actually generating errorful behavior -- especially if these are adhering to the examples.  The example codeblocks provide known-good human-vetted implementations, and should be preferentially used in all cases except for when they are producing errors.
Example output: 
The first codeblock is always metadata with the following keys: `current_pilot_mode`, `is_ok`, `is_ok_stage`, `next_pilot_mode`, `issues`, `summary_of_changes`, `additional_codeblocks`.
```
{
  "current_pilot_mode": "MINI_PILOT",   # Always a string
  "is_ok_stage": false   # Always a boolean
  "is_ok": false   # Always a boolean
  "next_pilot_mode": "MINI_PILOT",   # Always a string
  "issues": ["ERROR: 'numpy' is not in the requirements file"],  # Always a list of strings
  "summary_of_changes": ["Added 'numpy' to the requirements file"]   # Always a list of strings
  "additional_codeblocks": ["codeblock1name", "codeblock2name"]   # Always a list of strings
}
```
The second codeblock is always `requirements.txt`, even if empty.
```
numpy==1.21.2
```
The third codeblock is always `main.py`.
```
import numpy as np
print(np.random.rand(5))
```


==> prompts/prompt-placeholder.txt <==
This is placeholder text.
